Comparing Graph Clusterings: Set partition measures vs. Graph-aware measures

In this paper, we propose a family of graph partition similarity measures that take the topology of the graph into account. These graph-aware measures are alternatives to using set partition similarity measures that are not specifically designed for graph partitions. The two types of measures, graph-aware and set partition measures, are shown to have opposite behaviors with respect to resolution issues and provide complementary information necessary to assess that two graph partitions are similar.

==> NOTES.txt <==
Je vais importer les fichiers LaTeX ...

